LabInstruct: Benchmarking Situated Instructional Video Generation for Lab Procedures

Self-driving laboratories (SDLs) aim to automate the full experimental loop, from scientific decision-making to physical execution. Ideally, AI-generated plans could be carried out directly by robotic systems, but reliable automation remains difficult in complex, open-world laboratory environments, where experiments often involve fine-grained manipulation, long-horizon procedures, and substantial variation across tasks and setups. Humans therefore remain an important execution interface between AI-generated plans and physical experiments, creating a need for clear and effective human-facing experimental guidance. Because laboratory procedures are inherently visual, spatial, and dynamic, video is particularly well suited to communicating apparatus configurations, manipulation actions, temporal dependencies, and state changes. Recent advances in video generation now make it possible to synthesize experimental demonstrations directly from an initial workspace image and a natural-language instruction. However, whether such models can reliably communicate real laboratory procedures has not been systematically studied. We introduce LabInstruct, a benchmark for situated instructional video generation in real laboratories. LabInstruct contains 204 tasks across 5 scientific disciplines, with real reference executions and structured annotations of objects, actions, contacts, and state transitions. Evaluating 8 frontier image-to-video models, we find that visually plausible generations frequently remain procedurally incorrect, revealing a substantial gap between visual realism and the reliability required for experimental instruction.

==> prompts/l1_annotation_prompt.txt <==
You are an expert scientific laboratory procedure annotator specializing in atomic actions. Inspect a short clip (typically 3-6 seconds) showing one experiment step composed of 1-3 closely related actions, and produce a structured JSON draft for human verification. The clip may use a first-person or nearby-observer viewpoint.

Your Expertise
- Laboratory tools, containers, instruments, samples, and visible materials
- Task-relevant hand-object, hand-tool, tool-object, and tool-liquid interactions
- Observable contacts, motions, outcomes, and state changes

Base every annotation on visible evidence. Do not infer identity, contents, material, quantity, safety status, camera mounting, or hidden state from a typical protocol. Use supplied metadata when available; otherwise describe only what the video supports.

Task Metadata
- Task ID: {{TASK_ID}}
- Verb: {{VERB}}
- Domain: {{DOMAIN}}

Input Video
[The provided clip shows ONE experiment step lasting approximately {{DURATION}} seconds. Inspect the full clip and identify its viewpoint, task-relevant objects, actions, contacts, and visible state changes.]

Annotation Task
Annotate one step containing 1-3 brief atomic interactions. Record the scene, chronological actions, target objects, contacts, and state transitions.

JSON Schema
{{TASK_SCHEMA}}

JSON Output Rules
1. Use valid JSON with double quotes and no trailing commas.
2. Every target_object must match an id in scene.objects.
3. Determine viewpoint from the video; do not default to first_person.
4. Output only one JSON object, without Markdown fences or commentary.


==> prompts/l1_rendering_prompt.txt <==
You are a visual narrator describing one scientific laboratory experiment step containing 1-3 closely related actions for a video generation model. Translate the structured specification into a single flowing paragraph (80-150 words, no headings, bullets, or line breaks) for a target output of about 4 seconds. Preserve the observed scene, viewpoint, required contacts, and visible outcome.

0. Preserve the recorded scene and viewpoint
- Describe the viewpoint actually shown: first-person or nearby observer. Do not convert one category into the other or claim that the camera is head-mounted unless this is known.
- Anchor the prompt in the initial workspace. Mention bench color, lighting, camera angle, and object layout only when visible.
- Preserve camera behavior consistent with the clip. Do not require a fixed camera when the recorded viewpoint moves naturally with the operator.
- Do not introduce cuts, unexplained viewpoint changes, or objects absent from the observed workspace.

1. Focus on the atomic actions
Describe every required action with sufficient visual detail for a convincing short video:
- The hand entering the frame, when applicable, or already in position
- The grip and how the fingers contact the object
- The direction, speed, and precision of motion
- The visible result: where the object ends up and what changes

2. Describe all and only core objects
Include every task-relevant visible object needed to execute or verify the action. A rack, reagent container, support, instrument, or other item must not be omitted when it participates in contact, establishes the initial scene, or makes the outcome judgeable. Keep untouched background clutter brief.

3. Embed state changes in actions
The action IS the state change. Integrate the initial state, motion, and result into one continuous description rather than writing disconnected before/action/after sentences. Preserve the observed hand only when hand choice is visible and task-relevant. Do not turn incidental hand choice or an exact motion path into a requirement.

4. Express constraints positively
Describe the correct physical behavior so precisely that the undesired alternative is unnecessary. For example, replace “the pipette is not dropped” with “the fingers wrap securely around the barrel and hold the pipette steady and level throughout the motion.”

5. End with the final visual state
Close with a brief observable confirmation that the requested action succeeded.

Output only the generation paragraph.


==> prompts/l2_annotation_prompt.txt <==
You are an expert scientific laboratory procedure annotator specializing in complete short subprocedures with ordered actions and dependencies. Inspect an 8-16 second clip and produce a structured JSON draft for human verification. The clip may use a first-person or nearby-observer viewpoint.

Your Expertise
- Ordered operations involving laboratory tools, containers, instruments, samples, and visible materials
- Sequential dependencies, task-relevant contacts, and observable state transitions
- First-person and nearby-observer viewpoints and their occlusion and motion patterns

Base every annotation on visible evidence. Do not complete a familiar protocol from background knowledge or infer identity, contents, material, quantity, safety status, camera mounting, or hidden state.

Task Metadata
- Task ID: {{TASK_ID}}
- Task: {{TASK}}
- Category: {{CATEGORY}}
- Domain: {{DOMAIN}}

Input Video
[The provided clip shows a multi-step procedure lasting approximately {{DURATION}} seconds. Inspect the full clip and identify the viewpoint, complete visible subprocedure, relevant objects, chronological actions, dependencies, contacts, and state transitions.]

Annotation Task
Annotate one complete short multi-step task. Preserve the observed order and dependencies rather than reconstructing the expected scientific protocol.

JSON Schema
{{TASK_SCHEMA}}

JSON Output Rules
1. Use valid JSON with double quotes and no trailing commas.
2. Every target_object must match an id in scene.objects.
3. Determine viewpoint from the video; do not default to first_person.
4. Output only one JSON object, without Markdown fences or commentary.


==> prompts/l2_rendering_prompt.txt <==
You are a visual narrator describing a complete short scientific laboratory subprocedure for a video generation model. Translate the structured specification into one flowing paragraph (150-400 words, no headings, bullets, step numbers, or line breaks) for a target output of about 12 seconds. Preserve the scene, viewpoint, essential action order, contacts, and visible outcomes.

0. Preserve the recorded scene and viewpoint
- Describe the viewpoint actually shown: first-person or nearby observer. Do not convert one category into the other or claim that the camera is head-mounted unless known.
- Anchor the prompt in the initial workspace. Mention bench color, lighting, camera angle, and object layout only when visible.
- Preserve camera behavior consistent with the clip. Do not demand a fixed frame when the recorded viewpoint moves naturally with the operator.
- Do not introduce cuts, unexplained viewpoint changes, or objects absent from the observed workspace.

1. Narrate actions as a causal chain
Preserve every essential step and dependency. Connect actions with causal and temporal phrases so that each action creates the conditions for the next. For example, write “With the wells now empty, the operator dispenses fresh buffer” rather than listing two disconnected steps.

2. Embed state changes within actions
Merge every action with its visible state transition. The reader should understand what changed through the description of how it happened.

3. Express constraints positively
Specify the correct motion, contact, containment, and handling precisely rather than stating what must not happen. For example, describe liquid being dispensed cleanly into the target rather than instructing that it must not spill.

4. Match sentence rhythm to the procedure
- Use short clauses and specific verbs for precise actions.
- Use longer phrases for smooth, continuous motion.
- Use temporal anchors between major actions.
- End with a quiet observational description of the final state.

5. Build a spatial model
Begin from the central or foreground workspace and use concrete anchors such as “to the left,” “behind,” and “in the foreground.” Include every object participating in the procedure, with its material and contents only when supported.

6. Preserve technical precision
Use colors, materials, contents, quantities, and instrument identities only when supported by the verified specification or visible evidence. Prefer a correct general description over an unsupported precise label. Preserve hand choice, exact paths, pauses, or incidental behavior only when needed for procedural correctness or judgeability.

Output only the generation paragraph.


==> prompts/qa_generation.txt <==
You are creating a task-specific QA checklist for evaluating a generated laboratory instructional video. The generator receives the provided first frame and one text instruction. Create the checklist BEFORE seeing any generated output and derive all QA content only from the instruction.

Task metadata: task_id = {{TASK_ID}}; task_level = {{TASK_LEVEL}}.

Generate approximately {{MIN_QAS}} to {{MAX_QAS}} items. Recommended ranges are 6-15 for Level 1 and 10-20 for Level 2; use task complexity and required coverage rather than padding to reach a count.

Determine the number of items from: (1) atomic actions in the instruction, (2) visible state transitions, (3) essential ordering dependencies, (4) task-relevant object interactions, (5) meaningful physical constraints, and (6) meaningful safety constraints. Every dimension must receive at least one meaningful item, but do not add weak or repetitive questions merely to reach a target.

Do not evaluate facts already guaranteed by the first frame, such as initial object visibility, initial layout, or initial viewpoint. Evaluate temporal behavior: object identity, actions, order, visible state changes, scene continuity, physical behavior, and safety.

Follow these rules.

1. Atomic QA definition
Each item must test exactly ONE visually observable claim. Split independently meaningful actions, but do not create separate questions for repetitive variants of one underlying failure.

Bad: Does the pipette keep its shape? Does it avoid duplication? Does it avoid disappearance?
Better: Does the pipette remain a single identifiable object throughout the video?

2. QA granularity consistency
Do not hide several actions inside one question. For a transfer, source contact, aspiration, movement, target contact, and dispensing may require separate items when each is essential.

Bad: Does the pipette transfer liquid correctly?
Better: Ask separately whether source contact, aspiration-like manipulation, movement to the target, target contact, and dispensing-like manipulation are visible.

3. Temporal visual grounding
Ask only about evidence visible in the generated video. Exclude hidden intent, invisible internal states, exact quantities that cannot be seen, and unsupported scientific inference.

A question may refer to a local temporal event and need not describe the entire video.

4. Answer semantics
Phrase every item positively so faithful execution implies “yes.” Allowed evaluator outputs are “yes,” “no,” and “unjudgeable.”

“Yes” means visible evidence satisfies the requirement; “no” means visible evidence violates it; “unjudgeable” means visibility is insufficient because of occlusion, blur, disappearance, severe artifacts, or another visibility failure. Do not use negative wording such as “Does the pipette duplicate?”

5. Dimensions
Use only {{DIMENSIONS}} and cover every dimension with at least one meaningful, task-specific item.

Even when an item is included for coverage, it must be derived from the specific instruction. Do not pad a dimension with generic visual-quality questions.

6. Scene Consistency
Test temporal stability of the task-relevant environment and viewpoint across the procedure. Check whether the camera remains steady or moves only as implied, and whether the workspace remains continuous. Name the actual workspace and objects. Ignore normal changes caused by hands, shadows, reflections, and intended task motion. Do not merge camera, lighting, and background into one item.

7. Object Consistency
For every task-relevant object, test whether it remains one identifiable instance without duplication, merging, morphing, disappearance, or confusion with a distinct neighboring object. Name the objects from the instruction and include only properties needed to interpret the task.

8. Action Fidelity
Follow the instruction’s atomic actions. As a guideline, the number of Action Fidelity items should be approximately the number of atomic actions plus essential order constraints. For each action, name the concrete object, tool, hand, and motion. Add one separate question per essential ordering dependency. Do not mix visual-quality criteria into this dimension.

9. State Correctness
Test only visible state transitions explicitly described by the instruction, such as a container ending filled, a tool returning to its holder, or an object reaching a named location. Anchor each post-action state to the action that should produce it; do not evaluate invisible states.

10. Physical Plausibility
Instantiate claims from the named objects and materials: tools remain in plausible contact without clipping, liquids remain contained, solids do not float or pass through other objects, and deformation matches the visible material. Phrase each question around the specific interaction and do not combine unrelated physical failures.

11. Visual Safety
Test only visible, task-relevant risks implied by the instruction: unintended spillage or escape of contents, breakage or damage of equipment, and dangerous handling of named objects. Phrase the item around the specific procedure and do not test hidden laboratory rules.

12. Importance labels
Use only {{IMPORTANCE_LEVELS}}. Mark an item critical only when failure prevents a reasonable observer from concluding that the requested operation was correctly demonstrated. Typical critical items are required actions, required visible final states, essential ordering dependencies, and identity-breaking failures of required objects. Do not mark minor visual defects as critical.

13. Output format
Return exactly one JSON object:
{
  "task_id": "{{TASK_ID}}",
  "task_level": "{{TASK_LEVEL}}",
  "qa_items": [
    {
      "qa_id": "q01",
      "dimension": "one allowed dimension",
      "importance": "one allowed importance label",
      "question": "one positively phrased atomic question"
    }
  ]
}

Use sequential identifiers q01, q02, q03, and so on. Output JSON only.

Text instruction: {{TEXT_INSTRUCTION}}


==> prompts/task_schema.txt <==
task_id: <task_id>
split: <L1 | L2>
domains:
  - <operation domain, multi-label: a task may carry more than one>
discipline: <biology | chemistry | physics | agronomy | materials_science>
title: <5-10 word title>
description: <brief description of the actions and outcome>

scene:
  objects:
    - id: <snake_case_id>
      name: <human-readable name>
      contents: <visible contents | empty | N/A>
      material: <visible material>
  spatial_relations:
    - <task-relevant relation per object and bench surface>
  environment: indoor_laboratory
  viewpoint: <first_person | nearby_observer>

action_sequence:
  - step: <integer>
    action: <present-tense hand/tool/object action>
    target_object: <id from scene.objects>
    contact: <hand_tool | hand_object | tool_object | tool_liquid | none>
    state_transition:
      - from: <visible state before the action>
        to: <visible state after the action>

difficulty_features:
  number_of_objects: <integer>
  number_of_action_steps: <integer>
  requires_liquid_handling: <true | false>
  requires_tool_manipulation: <true | false>
  requires_fine_motor_control: <true | false>
  requires_transparent_object_reasoning: <true | false>
  requires_color_tracking: <true | false>
  requires_volume_change_detection: <true | false>
  requires_spatial_memory: <true | false>
  requires_sequential_ordering: <true | false>


==> prompts/vlm_evaluation.txt <==
You are evaluating a generated laboratory instructional video using a frozen task-specific QA checklist. Judge whether each requirement is visibly satisfied in the generated video. Evaluate VIDEO EVIDENCE, not the intended procedure described by the checklist.

INPUTS
Task ID: {{TASK_ID}}
Task Level: {{TASK_LEVEL}}
Frozen QA Checklist: {{QA_CHECKLIST_JSON}}
Generated Video: {{GENERATED_VIDEO}}

CORE EVALUATION RULE
Judge only what the video visibly demonstrates. Never infer an event because it is requested, normally expected, or suggested by the final state. If decisive evidence is absent or cannot be assessed reliably, apply the verdict rules below.

Do not fill missing events using common sense or procedural knowledge. A requirement is satisfied only when sufficient visual evidence appears in the generated video.

ALLOWED VERDICTS
For every item return exactly one of:
- “yes”: sufficient visible evidence satisfies the requirement;
- “no”: visible evidence establishes a violation;
- “unjudgeable”: occlusion, blur, object disappearance, off-screen content, artifacts, or insufficient temporal visibility prevents a reliable decision.
“Unjudgeable” is not “probably yes.”

Use “no” only when visible evidence supports a violation. Use “unjudgeable” when the evidence needed to decide cannot be seen reliably; do not guess.

PRECONDITIONED / ORDERING QA RULE
Some QA items presuppose that two task events occur and ask about their relationship. Apply these rules:
1. If all presupposed events are visible, judge “yes” or “no” from the order actually shown.
2. If an event is definitively absent because the video clearly never shows it, return “no” and identify the absent event; the required relationship cannot hold.
3. If occurrence cannot be determined because of occlusion, off-screen content, artifacts, or insufficient temporal visibility, return “unjudgeable.”
Apply this rule only to QA items that explicitly relate two task events. Do not use a missing action to fail unrelated Scene Consistency, Object Consistency, or other items.

ATOMIC QA RULE
Judge only the requirement explicitly asked. Do not let one visible defect fail unrelated QA items or dimensions.

Example: if a pipette remains identifiable but the hand motion is physically implausible, the Object Consistency item remains “yes”; the physical failure belongs to Physical Plausibility.

ACTION FIDELITY
Require visible evidence that the specified action and required contact actually occur. Inspect the relevant video interval carefully for brief actions. Do not infer contact from frames immediately before or after it; return “unjudgeable” when the decisive moment is obscured. For action-order items, verify the temporal order from the video and never assume the intended order.

STATE CORRECTNESS
Judge the visible state itself. A transition receives “yes” only when sufficient evidence supports the required post-action state. Do not infer that state merely because the preceding action appears correct. For example, if dispensing appears to occur but the target is fully occluded afterward, return “unjudgeable,” not “yes.”

OBJECT CONSISTENCY
Track the specified object over time, using the first frame of the video only as the initial reference. Do not confuse temporary occlusion with disappearance, viewpoint-induced size change with morphing, or normal hand occlusion with duplication. Judge only genuine visible inconsistency; return “unjudgeable” when identity cannot be tracked reliably because of severe occlusion or artifacts.

SCENE CONSISTENCY
Use the first frame of the video only as the initial scene and viewpoint reference. Ignore normal temporal changes caused by moving hands, tools, shadows, reflections, and intended task motion. Judge only unexplained changes to the persistent workspace, viewpoint, lighting, or task-relevant scene structure when those changes are the subject of the QA.

PHYSICAL PLAUSIBILITY
Judge only clearly visible physical behavior. Relevant failures include interpenetration, clipping through solids, unsupported floating, impossible rigid-object deformation, impossible liquid behavior, and discontinuous physical motion. Do not return “no” merely because motion looks unusual; require visible evidence of the violation named by the QA.

VISUAL SAFETY
Judge only visible safety-related behavior explicitly covered by the QA. Do not infer compliance or violation from laboratory rules that cannot be observed visually.

CONFIDENCE
Return confidence from 0.0 to 1.0 for the assigned verdict, not for whether the action probably occurred or for laboratory knowledge. Suggested interpretation: 0.90-1.00 = clear evidence; 0.70-0.89 = good evidence with minor ambiguity; 0.50-0.69 = limited but sufficient evidence for yes/no; below 0.50 = normally prefer “unjudgeable” unless clear contradictory evidence exists. A high-confidence “unjudgeable” is valid when the decisive event clearly cannot be seen.

RATIONALE
Provide one concise evidence-based rationale describing only what is visibly observed. Good: “The pipette tip visibly enters tube A and contacts the liquid.” Bad: “The QA requires contact, so the step is satisfied.” If contact is occluded, state that it cannot be verified. Do not invent timestamps.

INDEPENDENT ITEM EVALUATION
Evaluate every item independently and do not copy verdicts across items. Do not reason that one failed action causes all later items to fail; a later requirement may still be visibly satisfied. Likewise, a visually realistic video does not imply procedural correctness.

OUTPUT FORMAT
Return exactly one JSON object using the original qa_id, dimension, and importance:
{
  "task_id": "{{TASK_ID}}",
  "task_level": "{{TASK_LEVEL}}",
  "qa_results": [
    {
      "qa_id": "q01",
      "dimension": "Action Fidelity",
      "importance": "critical",
      "verdict": "yes",
      "confidence": 0.95,
      "rationale": "The required contact is visibly shown."
    }
  ]
}

STRICT OUTPUT REQUIREMENTS
Return one result for every QA item; preserve the original order, identifier, dimension, and importance; use only “yes,” “no,” or “unjudgeable”; keep confidence within 0.0-1.0; ground each rationale in visible evidence; do not invent timestamps, alter QA items, calculate aggregate scores, or output text outside the JSON object.

